Where are the Water Worlds? Identifying the Exo-water-worlds Using Models of Planet Formation and Atmospheric Evolution

Planet formation models suggest that the small exoplanets that migrate from beyond the snowline of the protoplanetary disk likely contain water-ice-rich cores ($\sim 50\%$ by mass), also known as the water worlds. While the observed radius valley of the Kepler planets is well explained with the atmospheric dichotomy of the rocky planets, precise measurements of mass and radius of the transiting planets hint at the existence of these water worlds. However, observations cannot confirm the core compositions of those planets owing to the degeneracy between the density of a bare water-ice-rich planet and the bulk density of a rocky planet with a thin atmosphere. We combine different formation models from the Genesis library with atmospheric escape models, such as photo-evaporation and impact stripping, to simulate planetary systems consistent with the observed radius valley. We then explore the possibility of water worlds being present in the currently observed sample by comparing them with the simulated planets in the mass-radius-orbital period space. We find that the migration models suggest $\gtrsim 10\%$ and $\gtrsim 20\%$ of the bare planets, i.e. planets without primordial H/He atmospheres, to be water-ice-rich around G- and M-type host stars respectively, consistent with the mass-radius distributions of the observed planets. However, most of the water worlds are predicted to be outside a period of 10 days. A unique identification of water worlds through radial velocity and transmission spectroscopy is likely to be more successful when targeting such planets with longer orbital periods.

==> allplanets_wwprob_tsm_K.csv <==
# Title: Where are the Water Worlds? Identifying the Exo-water-worlds Using Models of Planet Formation and Atmospheric Evolution,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
# Authors: Aritra Chakrabarty & Gijs D. Mulders,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
# Created On: 29-08-2023,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
# Table: Properties of the sample list of observed planets with precise radius (8%) and mass (25%) measurements along with probabilities of being water worlds,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
# Columns:,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    planet: Planet name,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    mp: Planet mass in Earth-unit,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    mpe+: Upper unc. in planet mass,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    mpe-: Lower unc. in planet mass,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    rp: Planet radius in Earth-unit,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    rpe+: Upper unc. in planet radius,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    rpe-: Lower unc. in planet radius,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    P: Period (days),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    Pe: Unc. im period,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    teq: Equilibrium temperature (K) of planet,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    teqe: Unc. in equilibrium temperature,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    dp: Planet density in Earth-unit,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    dpe: Unc. in planet density,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    Fp: F-value of planet,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    Fpe: Unc. in F-value,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    ms: Stellar mass in solar unit,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    mse+: Upper unc. in stellar mass,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    mse-: Lower unc. in stellar mass,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    rs: stellar radius in solar unit,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    rse+: Upper unc. in stellar radius,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    rse-: Lower unc. in stellar radius,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    teff: Effectove temperature (K) of host star,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    teffe: Unc. in effective temperature,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    logg: logg of host star,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    met: metallicity of hist star,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    Host type: Type of host star used in models (G or M),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    Likely nature: Likely nature of planet (bare rocky, bare water, or gas-rich),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    migrationA_photev_wwprob: Probability of being a water world (%) according to migration-A + photo-evaporation model,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    migrationA_photev_wwprobe: Unc. in probability,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    migrationB_photev_wwprob: Probability of being a water world (%) according to migration-B + photo-evaporation model,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    migrationB_photev_wwprobe: Unc. in probability,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    migrationB_imact_wwprob: Probability of being a water world (%) according to migration-B + impact model,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    migrationB_imact_wwprobe: Unc. in probability,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    TSM: Transmission spectroscopic metric for JWST/NIRISS (Kempton et al. 2018),,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    K_RV: RV semi-amplitude (m/s) ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
#    ref: Reference,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
planet,mp,mpe+,mpe-,rp,rpe+,rpe-,P,Pe,teq,teqe,dp,dpe,Fp,Fpe,ms,mse+,mse-,rs,rse+,rse-,teff,teffe,logg,met,Host type,Likely nature,migrationA_photev_wwprob,migrationA_photev_wwprobe,migrationB_photev_wwprob,migrationB_photev_wwprobe,migrationB_impact_wwprob,migrationB_impact_wwprobe,TSM,K_RV,ref
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
pi Men c,3.623107837,0.381379772,0.381379772,2.147789798,0.014587914,0.014587914,6.267852,1.60E-05,1170,3.55,0.380917831,0.072555777,1.516661742,0.159980601,1.091,0.031,0.031,1.19,0.004,0.004,5998,62,4.365,0.09,G,gas-rich,11.8,7.3,10.2,6.7,15.7,4.9,302.4,"(1.38, 0.19)",2022AJ....163..223H
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CoRoT-7 b,6.070294709,0.635632954,0.635632954,1.582227594,0.100993251,0.100993251,0.85359159,5.70E-07,1756,27,0.888808271,0.399056775,0.971830749,0.119178523,0.884,0.029,0.032,0.8389,0.0093,0.0088,5313,73,4.573,0.03,G,bare rocky,0,0,0,0,0,0,17.9,"(3.81, 0.71)",2022MNRAS.515.3975J
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 3167 b,4.735465506,0.286034829,0.286034829,1.678732256,0.035908711,0.035908711,0.95965428,3.00E-07,1777,27,0.752766189,0.068927988,1.102683768,0.070658135,0.852,0.026,0.015,0.871,0.006,0.006,5300,73,4.47,0.037,G,bare rocky,0,0,0,0,0,0,91.2,"(3.73, 0.32)",2022A+A...668A..31B
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 3167 c,10.67863362,0.858104488,0.794541192,2.922071386,0.049374478,0.048252331,29.846495,1.60E-05,565,9,0.321059314,0.029929258,1.54068413,0.121966059,0.852,0.026,0.015,0.871,0.006,0.006,5300,73,4.47,0.037,G,gas-rich,47.5,6.9,72.4,8.1,81.6,2.3,68.9,"(2.29, 0.26)",2022A+A...668A..31B
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 20329 b,7.405123912,1.080576021,1.080576021,1.716885261,0.067328834,0.067328834,0.926118,0.00047,2141,17,1.106475603,0.217667332,0.999384328,0.151007329,0.9,0.05,0.05,1.13,0.02,0.02,5596,50,4.4,-0.07,G,bare rocky,0,0,0,0,0,0,45.8,"(5.07, 0.42)",2022A+A...668A.158M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 63935 b,10.80576021,1.811553918,1.811553918,2.996133103,0.134657668,0.134657668,9.058811,1.70E-05,911,27,0.290223109,0.072555777,1.574689018,0.273313957,0.933,0.054,0.054,0.959,0.042,0.042,5534,100,4.38,0.07,G,gas-rich,25.5,13.4,26.5,15.6,32.1,11.1,109.2,"(3.18, -0.52, 0.55)",2021AJ....162..215S
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 63935 c,11.09179504,2.383623577,2.383623577,2.906361325,0.134657668,0.134657668,21.402,0.001005265,684,21,0.344639942,0.090694722,1.516759337,0.333440646,0.933,0.054,0.054,0.959,0.042,0.042,5534,100,4.38,0.07,G,gas-rich,44.8,17.4,59.7,16.8,59.7,23.1,72.9,"(2.71, -0.49, 0.52)",2021AJ....162..215S
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 80653 b,5.593569993,0.444943068,0.444943068,1.614769863,0.070695275,0.070695275,0.719573,2.10E-05,3167,40,1.015780882,0.145111555,1.013987279,0.092067605,1.18,0.04,0.04,1.22,0.01,0.01,6022,72,4.34,0.25,G,bare rocky,0,0,0,0,0,0,43.8,"(3.58, 0.24)",2020A+A...633A.133F
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 86226 c,7.246215673,1.175920965,1.112357669,2.165744153,0.078550306,0.078550306,3.98442,0.00018,1311,28,0.542354435,0.103391983,1.268074149,0.205436699,1.019,0.061,0.066,1.053,0.026,0.026,5863,88,4.4,0.018,G,bare water,11,18.1,3.1,8.2,2.2,1.7,89.5,"(2.89, -0.43, 0.46)",2020AJ....160...96T
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 93963 c,19.06898861,3.813797723,3.813797723,3.231784021,0.059473803,0.059473803,3.64514,1.20E-05,1344,18,0.564937848,0.113464869,1.45682648,0.292596127,1.109,0.043,0.043,1.043,0.009,0.009,5987,64,4.49,0.1,G,gas-rich,3.1,6,2,4.7,2.1,1.3,66.9,"(7.5, 1.6)",2022A+A...667A...1S
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 95338 b,42.42849967,2.224715338,2.0658071,3.893850887,0.190765029,0.201986501,55.087,0.02,385,17,0.544168329,0.086159985,1.414073022,0.100984121,0.83,0.02,0.02,0.87,0.04,0.04,5212,13.5,4.54,0.04,G,gas-rich,55,7.5,89.9,7.7,91.9,12,34.5,"(8.17, -0.39, 0.42)",2020MNRAS.496.4330D
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 110113 b,4.54477562,0.635632954,0.635632954,2.05352943,0.123436195,0.123436195,2.541,0.001,1371,14,0.39724288,0.091601669,1.36393874,0.20763245,0.997,0.06,0.06,0.968,0.018,0.018,5732,50,4.46,0.14,G,gas-rich,0.6,1.8,0.1,0.3,0.3,0.3,58.2,"(2.15, 0.28)",2021MNRAS.502.4842O
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 119130 b,24.47186872,4.449430676,4.449430676,2.63704599,0.112214723,0.100993251,16.9841,0.0008,795,30.5,1.015780882,0.20859786,1.111225662,0.206974766,1,0.03,0.03,1.09,0.03,0.03,5725,65,4.33,0.07,G,gas-rich,32,27.3,50.2,37.1,36.4,26.2,11.3,"(6.1, 1.1)",2019A+A...623A.114L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 136352 b,4.67190221,0.41316142,0.41316142,1.645067839,0.034786564,0.034786564,11.577794,2.40E-05,905,14,0.796299655,0.090694722,1.084524973,0.098614083,0.876,0.026,0.032,1.054,0.014,0.014,5664,61,4.39,-0.24,G,bare rocky,27,33.8,22.7,30.2,26.5,35.5,134.5,"(1.48, 0.13)",2023A+A...671A.154E
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 136352 c,11.21892163,0.603851306,0.572069658,2.855864699,0.058351656,0.057229509,27.592086,4.80E-05,677,11,0.360964992,0.029022311,1.485822932,0.083472009,0.876,0.026,0.032,1.054,0.014,0.014,5664,61,4.39,-0.24,G,gas-rich,44.2,6.8,68.8,9.7,77.9,2.2,222.7,"(2.6, 0.13)",2023A+A...671A.154E
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 137496 b,4.036269257,0.540288011,0.540288011,1.312912259,0.056107361,0.044885889,1.62116,8.00E-05,2130,29.5,1.432976601,0.272084165,0.900445205,0.12540886,1.04,0.02,0.02,1.59,0.03,0.03,5799,61,4.05,-0.03,G,bare rocky,0,0,0,0,0,0,1.7,"(2.14, 0.29)",2022A+A...657A..68A
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 183579 b,20.40381782,2.606095111,2.510750167,3.494366473,0.069573128,0.006396239,17.471291,2.80E-05,752,10,0.326500998,0.076183566,1.54665121,0.194661071,1.031,0.025,0.026,0.985,0.037,0.026,5788,44,4.5,-0.023,G,gas-rich,42.7,18.9,48.6,12.8,55.2,13.2,65.1,"(3.8, -1.15, 1.1)",2023A+A...671L...8B
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 191939 b,10.01121902,0.699196249,0.699196249,3.413571873,0.075183864,0.075183864,8.8803256,4.70E-06,880,20,0.19227281,0.019045892,1.831501039,0.134124197,0.92,0.06,0.06,0.945,0.021,0.021,5427,50,4.4,-0.16,G,gas-rich,29.8,8.4,32.8,10.8,36.6,4.8,151.6,"(3.68, 0.27)",2023A+A...669A..40O
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 191939 c,8.008975218,0.985231078,0.985231078,3.198119604,0.075183864,0.075183864,28.579743,4.50E-05,600,13,0.185017232,0.027208416,1.822572089,0.228262638,0.92,0.06,0.06,0.945,0.021,0.021,5427,50,4.4,-0.16,G,gas-rich,55.4,7.2,75.3,6.3,81.1,2.9,106.2,"(1.86, 0.27)",2023A+A...669A..40O
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 191939 d,2.796784997,0.603851306,0.603851306,2.998377398,0.069573128,0.069573128,38.353037,6.00E-05,540,11,0.077997461,0.018138944,2.270741122,0.493096766,0.92,0.06,0.06,0.945,0.021,0.021,5427,50,4.4,-0.16,G,gas-rich,64.9,12.4,85.9,10,88.9,4.2,225.6,"(0.6, 0.22)",2023A+A...669A..40O
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 213885 b,8.835298058,0.667414601,0.635632954,1.747183237,0.050496625,0.051618773,1.008035,2.10E-05,1265,7.5,1.251587158,0.145111555,0.969623189,0.076910814,1.068,0.02,0.018,1.1101,0.008,0.0075,5978,50,4.3827,-0.04,G,bare rocky,0,0,0,0,0,0,34,"(5.3, 0.39)",2020MNRAS.491.2982E
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-93 b,6.896617549,0.889886135,0.889886135,2.597770837,0.035908711,0.035908711,15.57209,2.00E-05,959,7,0.297478687,0.038091783,1.541496063,0.200040794,1.16,0.04,0.04,1.273,0.015,0.015,6320,45,4.294,-0.1,G,gas-rich,36.2,14,45.4,13.5,53.5,11,48,"(1.63, 0.27)",arXiv:1911.07355
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-106 b,8.517481581,1.017012726,1.017012726,1.712396672,0.069573128,0.057229509,0.571302,1.60E-05,2275,34,1.287865046,0.20859786,0.959773854,0.119982927,0.96,0.063,0.062,0.98,0.024,0.022,5508,70,4.44,-0.03,G,bare rocky,0,0,0,0,0,0,12.3,"(6.52, 0.52)",arXiv:2208.07328
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-131 b,6.292766242,1.398392498,1.398392498,1.652922869,0.065084539,0.056107361,0.3693038,9.10E-06,3167.164269,,1.05205877,0.362778886,1.005424476,0.226447536,0.793,0.024,0.04,0.744,0.01,0.009,5200,100,4.62,-0.02,G,bare rocky,0,0,0,0,0,0,39.8,"(7.03, 1.42)",2019ApJ...883...79D
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-138 c,6.292766242,1.112357669,1.207702612,2.300401821,0.123436195,0.089771778,3.56004,0.00012,1140,19,0.380917831,0.08797388,1.399266922,0.265971282,0.93,0.02,0.02,0.86,0.03,0.02,5350,80,4.54,0.14,G,gas-rich,6.4,12.7,1.5,4.1,1.8,1.2,26.5,"(2.78, -0.55, 0.5)",2019A+A...631A..90L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-138 d,7.913630275,1.398392498,1.303047555,2.390173599,0.100993251,0.078550306,5.40479,0.00021,992,16.5,0.42989298,0.08797388,1.366548931,0.238826661,0.93,0.02,0.02,0.86,0.03,0.02,5350,80,4.54,0.14,G,gas-rich,16.3,21.8,7.1,10.9,8.1,4.8,20.6,"(3.03, 0.52)",2019A+A...631A..90L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-138 e,12.9986939,2.002243804,2.002243804,3.388884633,0.134657668,0.112214723,8.26146,0.00022,861,14.5,0.244875748,0.046254308,1.694348752,0.268185169,0.93,0.02,0.02,0.86,0.03,0.02,5350,80,4.54,0.14,G,gas-rich,24.5,11.6,28.2,13.9,29.5,9.1,31.5,"(4.31, 0.67)",2019A+A...631A..90L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-222 b,7.945411922,1.906898861,1.906898861,2.356509182,0.078550306,0.067328834,15.38857,0.00088,878,16.5,0.471612552,0.108833666,1.345843089,0.325677482,0.94,0.05,0.05,1.072,0.043,0.043,5942,119,4.35,-0.315,G,gas-rich,40,23.3,38.6,26.5,49.6,20.2,32.8,"(2.29, 0.43)",2022AJ....163...41N
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-263 b,14.81024782,3.114601474,3.114601474,2.412616544,0.123436195,0.123436195,50.818947,9.40E-05,470,10,0.779974605,0.20859786,1.164448016,0.252026748,0.88,0.03,0.03,0.85,0.02,0.02,5372,73,4.45,-0.08,G,gas-rich,51.4,21.4,76.9,30.1,82.3,25.3,7,"(2.82, 0.48)",2018MNRAS.481.1839M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-265 b,6.547019424,0.82632284,0.82632284,1.716885261,0.112214723,0.112214723,2.369172,8.90E-05,2008.975759,,0.979502993,0.25394522,1.033210807,0.146853142,0.915,0.017,0.017,0.977,0.053,0.053,5477,27,4.419,0.078,G,bare rocky,0.5,1.6,0.1,0.2,0.1,0.2,23.3,"(3.34, 0.43)",2018A+A...620A..77L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-291 b,6.483456129,1.144139317,1.144139317,1.591204772,0.095382515,0.071817423,2.225177,6.70E-05,1976.193274,,1.215309269,0.308362053,0.96010535,0.176779859,0.934,0.038,0.038,0.899,0.035,0.033,5520,60,4.5,0.08,G,bare rocky,0.3,1.1,0,0.1,0.1,0.1,33.8,"(3.32, 0.57)",2019AJ....157..116K
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-314 b,8.739953115,1.080576021,1.080576021,1.95253618,0.089771778,0.078550306,3.5951,0.0003,1616,114,0.874297116,0.152367132,1.086768821,0.142295592,1.05,0.05,0.05,1.71,0.04,0.04,5430,85,3.99,0.2,G,bare rocky,4.3,9.8,1.1,3.4,0.8,0.9,5.4,"(3.55, 0.43)",2020A+A...636A..89H
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-314 c,14.65133958,1.843335566,1.875117214,3.669421441,0.168322084,0.134657668,15.624,0.001,990,70.5,0.221295121,0.040812625,1.776215322,0.237026711,1.05,0.05,0.05,1.71,0.04,0.04,5430,85,3.99,0.2,G,gas-rich,39.2,13.1,50.8,11,54,7.4,13.2,"(3.66, 0.46)",2020A+A...636A..89H
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-314 d,10.17012726,2.447186872,2.415405224,3.949958248,0.134657668,0.123436195,35.747,0.005,752,53,0.125158716,0.0326501,2.110289947,0.509180375,1.05,0.05,0.05,1.71,0.04,0.04,5430,85,3.99,0.2,G,gas-rich,61.8,9.8,84.5,9.1,85.7,11.6,18.1,"(1.97, -0.47, 0.54)",2020A+A...636A..89H
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-10 b,3.71845278,0.41316142,0.41316142,1.471135018,0.030297975,0.02019865,0.8374907,2.00E-07,2169,70,0.883366588,0.097950299,1.031574429,0.115978649,0.91,0.021,0.021,1.065,0.009,0.009,5708,28,4.344,-0.15,G,bare rocky,0,0,0,0,0,0,3.3,"(2.78, -0.54, 0.49)",2016ApJ...819...83W
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-10 c,7.373342264,1.334829203,1.175920965,2.353142741,0.089771778,0.0403973,45.294262,3.80E-05,584,33.5,0.42989298,0.079811355,1.371337594,0.236542792,0.91,0.021,0.021,1.065,0.009,0.009,5708,28,4.344,-0.15,G,gas-rich,58.3,11.3,85.2,17.4,82.8,27.5,12.1,"(2.38, 0.3)",2017MNRAS.471L.125R
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-11 d,7.309778969,0.794541192,1.493737441,3.113958562,0.02019865,0.02019865,22.6845,0.00021,993.683498,,0.181389443,0.029022311,1.818968571,0.284952497,0.961,0.027,0.024,1.053,0.013,0.015,5663,61,4.3755,0.002,G,gas-rich,52.1,7.7,63.8,17.9,69.3,12.6,14.7,"(1.72, 0.36)",2013ApJ...770..131L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-19 b,8.39035499,1.589082384,1.589082384,2.21175219,0.048252331,0.048252331,9.2869944,8.80E-06,1198.346872,,0.775480601,0.147842518,1.244704056,0.23729824,0.936,0.04,0.04,0.85,0.018,0.018,5544,20,4.54,-0.08,G,bare water,38.3,30.6,24.3,21.7,32.1,23.5,19.4,"(2.13, -0.81, 0.9)",2017AJ....153..224M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-20 b,9.693402545,1.398392498,1.430174146,1.870619432,0.066206687,0.033664417,3.6961153,1.00E-06,1105,37,1.124614547,0.190458915,1.012442201,0.150169082,0.948,0.051,0.051,0.964,0.018,0.018,5495,50,4.446,0.07,G,bare rocky,9.6,16,1.9,6,1.1,1,5.7,"(4.05, -0.76, 0.62)",2016AJ....152..160B
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-20 c,12.74444072,2.161152043,2.224715338,3.04999617,0.063962392,0.056107361,10.8540909,2.80E-06,772,26,0.344639942,0.072555777,1.533076927,0.265516658,0.948,0.051,0.051,0.964,0.018,0.018,5495,50,4.446,0.07,G,gas-rich,33.7,16.4,39,19.5,44.3,19.8,13.3,"(4.02, -0.74, 0.77)",2016AJ....152..160B
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-23 b,2.574313463,0.444943068,0.41316142,1.639457102,0.047130184,0.047130184,7.107163,7.50E-05,1815.337451,,0.5841996,0.098804359,1.269727373,0.214746122,1.078,0.077,0.077,1.548,0.048,0.048,5828,100,4.091,-0.05,G,bare water,18.1,21.8,18,17.5,17.7,9.7,5.5,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-23 c,7.818285332,1.334829203,1.207702612,3.008476723,0.074061717,0.074061717,10.742371,3.70E-05,1581.81641,,0.287125358,0.047219089,1.725699466,0.283799234,1.078,0.077,0.077,1.548,0.048,0.048,5828,100,4.091,-0.05,G,gas-rich,32.3,10.6,39.8,14.8,42.9,4.8,10,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-24 b,11.12357669,2.256496986,1.938680509,2.350898446,0.092016073,0.090893926,8.145207,5.90E-05,1483.084345,,0.856136172,0.16484248,1.225928376,0.236043144,1.06,0.069,0.069,1.099,0.039,0.039,5897,219,4.2,-0.37,G,gas-rich,29.2,28.8,22.8,23.3,24.3,19.7,3.2,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-24 c,9.979437374,2.002243804,1.65264568,2.516976236,0.097626809,0.097626809,12.33336,0.000119,1291.534737,,0.625847773,0.117148548,1.351607058,0.25299891,1.06,0.069,0.069,1.099,0.039,0.039,5897,219,4.2,-0.37,G,gas-rich,34.4,24.8,31.7,19.6,43,18.4,3.8,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-30 b,9.184896182,0.095344943,0.095344943,3.759193219,0.179543557,0.179543557,29.2187,0.0009,849.9887898,,0.130600399,0.019952839,2.064449721,0.100902585,0.99,0.08,0.08,0.95,0.12,0.12,5498,54,4.77,0.18,G,gas-rich,59.7,5.3,80.5,5.9,83,2.9,11.1,,2018MNRAS.478.2480P
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-33 e,6.610582719,1.112357669,0.985231078,3.545985246,0.089771778,0.089771778,31.7852,0.0002,1134.670972,,0.108833666,0.018138944,2.128386556,0.341948771,1.26,0.03,0.06,1.66,0.03,0.03,5947,60,,0.14,G,gas-rich,61.3,8.8,81.7,8.1,85.3,3.6,9.5,,2022AJ....164..242S
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-33 f,8.199665104,1.589082384,1.207702612,3.961179721,0.089771778,0.089771778,41.0274,0.0002,1040.728876,,0.090694722,0.018138944,2.243120601,0.385910611,1.26,0.03,0.06,1.66,0.03,0.03,5947,60,,0.14,G,gas-rich,64,8.4,88,6.9,88.8,4.2,9.8,,2022AJ....164..242S
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-36 b,4.322304086,0.190689886,0.190689886,1.491333668,0.034786564,0.034786564,13.83989,0.00071,978,11,1.01940867,0.090694722,1.004060476,0.050107146,1.071,0.043,0.043,1.626,0.019,0.019,5911,66,4.045,-0.2,G,bare rocky,5.4,10.7,3.6,8.7,5.8,9.7,0.3,,2012Sci...337..556C
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-36 c,7.850066979,0.349598125,0.349598125,3.684009355,0.056107361,0.056107361,16.23855,0.00046,928,10,0.121530927,0.008162525,2.110877637,0.09935186,1.071,0.043,0.043,1.626,0.019,0.019,5911,66,4.045,-0.2,G,gas-rich,45.2,7.6,56.7,10.7,60.9,5.2,17.1,,2012ApJ...755L..21D
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-60 b,5.243971869,0.444943068,0.444943068,1.890818082,0.061718098,0.06059595,7.13285,0.0001,1789.433803,,0.775730939,0.070439673,1.208222582,0.109711757,1.131,0.082,0.082,1.434,0.039,0.039,6024,113,,0.02,G,bare water,33.2,30.5,25.8,25.7,23.4,15.9,3.9,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-60 c,3.84557937,0.381379772,0.41316142,2.051285136,0.066206687,0.066206687,8.91888,7.00E-05,1660.988251,,0.445536902,0.048220611,1.425372104,0.154268509,1.131,0.082,0.082,1.434,0.039,0.039,6024,113,,0.02,G,gas-rich,22.9,16.9,28.8,17.9,33,9.4,6.3,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-60 d,4.385867381,0.444943068,0.444943068,2.513609794,0.09313822,0.092016073,11.89889,0.0002,1508.809879,,0.276160726,0.029805446,1.685657541,0.181929471,1.131,0.082,0.082,1.434,0.039,0.039,6024,113,,0.02,G,gas-rich,34.2,13.1,39.9,9,45.7,4.5,9.2,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-65 d,4.1316142,0.953449431,0.953449431,1.526120232,0.044885889,0.044885889,8.13167,0.00023,1751.604946,,0.779974605,0.163250499,1.040087545,0.241961764,1.248,0.018,0.021,1.437,0.032,0.027,6211,66,4.232,0.17,G,bare rocky,22.4,25.4,21.9,23.2,17.5,15.1,8.9,,2019AJ....157..145M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-93 b,4.004487609,0.667414601,0.667414601,1.480112196,0.019076503,0.019076503,4.72673978,9.70E-07,1037,13,0.94141121,0.161436604,1.017288439,0.170054277,0.919,0.011,0.011,0.911,0.033,0.033,5669,75,4.47,-0.18,G,bare rocky,7.3,15.1,3.5,8,2.6,2.2,3.4,"(1.54, 0.4)",2015ApJ...800..135D
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-95 b,13.03047555,2.860348292,2.860348292,3.42254905,0.089771778,0.089771778,11.5230758,9.10E-07,1441.680461,,0.233992382,0.050789044,1.710051023,0.378047346,1.08,0.08,0.08,1.41,0.04,0.04,5699,74,4.171,0.3,G,gas-rich,35.9,19.5,37.3,16.5,43.9,15.2,16.4,"(3.36, 0.6)",2014ApJS..210...20M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-105 c,4.608338915,0.921667783,0.889886135,1.312912259,0.067328834,0.067328834,7.125939,1.70E-05,1404.753346,,1.523671322,0.380917831,0.868759119,0.176472392,0.961,0.046,0.046,0.894,0.044,0.044,5827,94,,0.011,G,bare rocky,8,15.6,7.2,11.8,7.5,5.5,0.7,,2016ApJ...820...39J
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-107 c,9.375586068,1.779772271,1.779772271,1.599059802,0.025809386,0.025809386,4.901452,1.00E-05,1379,17,1.72319971,0.326500998,0.873297926,0.166376739,1.238,0.029,0.029,1.447,0.014,0.014,5854,61,4.21,0.321,G,bare rocky,4,11.8,3.4,9.8,2.2,2.1,1.9,"(3.18, 0.62)",2019NatAs...3..416B
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-128 b,3.782016075,0.762759545,0.667414601,1.422882687,0.0403973,0.0403973,15.090015,0.000233,970,64,1.312852952,0.251011347,0.993179264,0.189891232,1.184,0.074,0.074,1.659,0.038,0.038,6072,75,4.071,-0.09,G,bare rocky,27.1,29.1,32.8,35.2,28.3,23.2,0.4,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-128 c,3.368854655,0.667414601,0.603851306,1.522753791,0.047130184,0.047130184,22.802603,0.000338,843,54,0.954098486,0.182424526,1.096647145,0.209679963,1.184,0.074,0.074,1.659,0.038,0.038,6072,75,4.071,-0.09,G,bare rocky,34.5,30.8,35.8,37.4,45.5,32.2,3.4,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-223 b,7.405123912,1.303047555,1.112357669,2.996133103,0.179543557,0.269315335,7.38449,0.00022,1873.629858,,0.210411754,0.066297841,1.744023631,0.312999304,1.125,0.094,0.094,1.72,0.07,0.14,5821,123,4.07,-0.06,G,gas-rich,23,12.9,21.5,13.9,26.7,10.4,4.5,,2016Natur.533..509M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-289 c,5.339316812,0.444943068,0.41316142,3.02979752,0.078550306,0.078550306,66.0282,0.000821209,710.9773166,,0.155994921,0.012697261,1.926619056,0.162675846,1.08,0.02,0.02,1,0.02,0.02,5990,38,4.47,0.065,G,gas-rich,66.3,6,93.7,3,89.8,5.4,12.7,,2023AJ....165...48G
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-307 b,7.436905559,0.921667783,0.858104488,2.435059488,0.089771778,0.089771778,10.415728,1.80E-05,1098.416217,,0.51506678,0.064490792,1.415787756,0.177268806,0.907,0.034,0.034,0.814,0.024,0.024,5367,94,,0.028,G,gas-rich,38.9,27.5,32.6,15.5,42.7,16.9,11,,2016ApJ...820...39J
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-307 c,3.654889484,0.667414601,0.572069658,2.19940857,0.067328834,0.067328834,13.084194,3.30E-05,1018.000103,,0.343523546,0.059191283,1.549450611,0.266980153,0.907,0.034,0.034,0.814,0.024,0.024,5367,94,,0.028,G,gas-rich,33.1,18.5,40.7,17.1,47.6,4.6,15.3,,2016ApJ...820...39J
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-406 b,6.356329538,1.271265908,1.271265908,1.436348454,0.033664417,0.033664417,2.4263068,1.30E-06,2054.564934,,1.616179938,0.370034464,0.871318628,0.17545622,1.07,0.06,0.06,1.07,0.02,0.02,5538,74,4.409,0.18,G,bare rocky,0.1,0.4,0,0.8,0.2,0.2,0.9,"(2.89, 0.6)",2014ApJS..210...20M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-454 b,6.801272605,1.398392498,1.398392498,2.367730655,0.134657668,0.134657668,10.5737534,7.80E-06,1296.204533,,0.512381324,0.109305316,1.410288366,0.300854088,1.028,0.04,0.03,1.066,0.012,0.012,5687,50,4.395,0.32,G,gas-rich,29.7,24.2,36.8,22.5,36.4,17.5,23.8,"(1.87, 0.4)",2016ApJ...816...95G
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-538 b,10.58328868,2.510750167,2.383623577,2.217362926,0.0403973,0.033664417,81.73798,7.30E-05,380,,0.743696717,0.181389443,1.171958637,0.271699308,0.892,0.051,0.035,0.8717,0.0064,0.0061,5547,50,4.51,-0.03,G,gas-rich,54.7,18,87.5,17.5,91.8,13.2,6.4,"(1.89, 0.43)",2019AJ....158..165M
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-1705 b,4.481212324,0.476724715,0.444943068,2.031086486,0.123436195,0.134657668,9.03502,0.00065,1621.824131,,0.406312353,0.082532197,1.354177435,0.163694433,1.139,0.087,0.081,1.259,0.032,0.051,6312,183.5,4.298,-0.2,G,gas-rich,26.5,22.3,32.2,22.2,30.6,9.9,3.5,,2021A+A...655A..66L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-1705 c,5.402880107,0.603851306,0.476724715,2.05352943,0.14587914,0.14587914,11.28,0.001,1506.180772,,0.480682024,0.101578088,1.301649588,0.159665419,1.139,0.087,0.081,1.259,0.032,0.051,6312,183.5,4.298,-0.2,G,bare water,46,29.2,34.8,23.7,47.1,23.5,2.8,,2021A+A...655A..66L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-125 b,9.502712659,0.889886135,0.889886135,2.729062062,0.075183864,0.075183864,4.65382,0.00032,1037,11,0.35189552,0.045347361,1.485013076,0.144957687,0.859,0.044,0.038,0.848,0.011,0.011,5320,39,4.516,-0.02,G,gas-rich,7.2,13.4,4.2,7.5,5.8,2.6,49.7,"(4.11, 0.36)",2020MNRAS.492.5399N
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-125 c,6.642364367,0.985231078,0.985231078,2.760482185,0.100993251,0.100993251,9.15059,0.00076,828,9,0.235806276,0.045347361,1.654762124,0.252799245,0.859,0.044,0.038,0.848,0.011,0.011,5320,39,4.516,-0.02,G,gas-rich,26.2,9.9,31.9,14.5,36,6,59.7,"(2.25, 0.33)",2020MNRAS.492.5399N
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-125 d,13.60254521,1.207702612,1.207702612,2.928804269,0.168322084,0.168322084,19.98,0.002556715,638,7,0.408126247,0.079811355,1.446460296,0.152981423,0.859,0.044,0.038,0.848,0.011,0.011,5320,39,4.516,-0.02,G,gas-rich,42.8,17.7,54.3,15.1,66.3,13.2,26.8,"(3.61, 0.31)",2020MNRAS.492.5399N
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-130 b,7.786503684,1.398392498,1.303047555,2.457502433,0.044885889,0.044885889,14.33916,5.00E-05,943,12,0.399056775,0.072555777,1.411206538,0.246154362,1.126,0.035,0.036,1.194,0.016,0.017,6203,64,4.5,-0.12,G,gas-rich,36,26,38.8,23.1,43.8,17.1,64.7,"(1.93, 0.35)",2021A+A...648A..75S
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-132 b,22.78744139,1.811553918,1.811553918,3.433770523,0.134657668,0.134657668,2.1097008,1.20E-06,1384,64,0.424451297,0.060765463,1.475117179,0.130760526,0.97,0.06,0.06,0.9,0.02,0.02,5397,46,4.48,0.16,G,gas-rich,0.1,0.4,0,0.1,0.1,0.1,36.4,"(11.38, 0.85)",2020MNRAS.493..973D
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-220 b,13.7932351,0.985231078,0.985231078,3.02979752,0.14587914,0.14587914,10.695264,8.60E-05,805,21,0.373662253,0.063486305,1.490718807,0.128412122,0.825,0.028,0.028,0.858,0.032,0.032,5298,65,4.37,-0.19,G,gas-rich,26.9,11.3,33.7,12.6,41.8,8.8,44.1,"(4.56, 0.32)",2021MNRAS.505.3361H
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-421 c,7.055525787,0.699196249,0.699196249,2.726817768,0.190765029,0.190765029,5.19676,0.00049,1015,18,0.263014693,0.059858516,1.608139981,0.195075214,0.852,0.029,0.021,0.871,0.012,0.012,5325,68,4.486,-0.02,G,gas-rich,7.8,6.1,6.8,6.3,9.3,3.5,94.6,"(4.66, 0.29)",2020AJ....160..114C
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-561 b,2.224715338,0.190689886,0.190689886,1.426249129,0.037030859,0.037030859,0.4465688,8.00E-07,2310,33,0.518773807,0.074369672,1.149046047,0.102908978,0.806,0.036,0.036,0.843,0.005,0.005,5372,70,4.47,-0.4,G,bare rocky,0,0,0,0,0,0,13.5,"(2.19, 0.39)",2022MNRAS.511.4551L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-561 c,6.578801072,0.730977897,0.730977897,2.917582797,0.033664417,0.033664417,10.778831,3.50E-05,800,11,0.165064393,0.021766733,1.753486575,0.19587956,0.806,0.036,0.036,0.843,0.005,0.005,5372,70,4.47,-0.4,G,gas-rich,31.8,10.2,38.5,10.4,43.5,4.6,91.2,"(2.07, 0.4)",2022MNRAS.511.4551L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-561 d,12.14058942,1.112357669,1.112357669,2.827811019,0.067328834,0.067328834,25.7124,0.0002,598,9,0.442590241,0.045347361,1.440166174,0.136334944,0.806,0.036,0.036,0.843,0.005,0.005,5372,70,4.47,-0.4,G,gas-rich,50.1,18.3,69.1,13.9,76.1,6.7,33.6,"(3.15, 0.27)",2022MNRAS.511.4551L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-561 e,13.60254521,1.398392498,1.398392498,2.547274211,0.123436195,0.134657668,77.03,0.296666667,415,6,0.571376746,0.105205877,1.258032518,0.144181309,0.806,0.036,0.036,0.843,0.005,0.005,5372,70,4.47,-0.4,G,gas-rich,52.2,14.3,89,16.7,80.5,30.7,15,"(2.46, 0.29)",2022MNRAS.511.4551L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-849 b,40.68050904,2.542531815,2.542531815,3.456213467,0.168322084,0.123436195,0.765524,2.70E-06,2779.289133,,0.761835661,0.108833666,1.269495795,0.095741765,0.929,0.023,0.023,0.919,0.31,0.022,5375,41.5,4.48,0.19,G,gas-rich,0,0,0,0,0,0,29.1,"(28.64, -1.82, 1.87)",2020Natur.583...39A
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1062 b,10.17012726,0.82632284,0.858104488,2.266737404,0.095382515,0.090893926,4.11412,0.000755655,1077,9.5,0.663885362,0.108833666,1.211018663,0.111953583,0.94,0.02,0.02,0.84,0.09,0.09,5328,56,4.55,0.14,G,gas-rich,16.5,20.9,4.7,10,2.6,1.7,38.7,"(4.27, 0.33)",2021A+A...653A.105O
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1422 b,8.994206296,2.288278634,2.002243804,3.961179721,0.134657668,0.112214723,12.9972,0.0006,867,17,0.108833666,0.035370941,2.187745258,0.526246524,0.981,0.062,0.065,1.019,0.014,0.013,5840,62,4.41,-0.09,G,gas-rich,45.5,20.1,51.4,23.6,49.2,10.9,89.4,"(2.47, -0.46, 0.5)",2022A+A...667A...8N
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1444 b,3.84557937,0.699196249,0.699196249,1.398195448,0.063962392,0.063962392,0.4702694,4.40E-06,3278.317337,,1.406883472,0.26376939,0.971561073,0.182153019,0.934,0.038,0.038,0.907,0.016,0.016,5430,90,4.49,0.13,G,bare rocky,0,0,0,0,0,0,6.9,"(3.3, 0.59)",2021AJ....162...62D
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-2000 b,10.29725385,2.224715338,2.224715338,2.648267462,0.112214723,0.123436195,3.098331,2.00E-05,1475,139,0.419009614,0.106112824,1.41011117,0.311046462,1.074,0.059,0.05,1.113,0.011,0.011,5607,84,4.576,0.438,G,gas-rich,4.5,8.7,0.4,1,0.9,0.7,30.9,"(4.59, 1.0)",arXiv:2209.14396
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
WASP-47 c,8.994206296,0.508506363,0.508506363,1.810023481,0.025809386,0.025809386,0.7895933,4.40E-06,3146.308862,,0.85978596,0.081625249,0.999669434,0.058288248,1.058,0.047,0.047,1.156,0.009,0.009,5576,67,4.3437,0.36,G,bare rocky,0,0,0,0,0,0,14.7,"(30.15, 4.17)",arXiv:2302.01352
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
WASP-47 d,15.50944407,0.794541192,0.794541192,3.570672485,0.044885889,0.044885889,9.03055,8.00E-05,1393.192798,,0.235806276,0.023580628,1.702030161,0.089780845,1.058,0.047,0.047,1.156,0.009,0.009,5576,67,4.3437,0.36,G,gas-rich,27.4,8,31.5,9.4,36.3,5,29.5,"(4.01, 1.03)",arXiv:2302.01352
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
HD 307842 b,9.661620898,0.82632284,0.82632284,1.930093235,0.112214723,0.089771778,2.7970365,3.1e-06,1851.4682981192504,,1.015780882,0.181389443,1.045559039,0.104831136,0.91,0.1,0.1,0.907,0.017,0.017,5558,100.0,4.48,-0.13,G,bare rocky,2.3,4.8,0.2,0.8,0.3,0.4,51.3,"(4.67, 0.2)",2023AJ....166...32H
K2-93 c,4.385867381,1.112357669,1.112357669,2.73018421,0.06059595,0.06059595,31.7061,0.0002,757.0,5.5,0.163250499,0.041719572,1.830894998,0.466132102,1.16,0.04,0.04,1.273,0.015,0.015,6320,45.0,4.294,-0.1,G,gas-rich,56.6,12.8,75.7,20.8,82.6,15.2,,,arXiv:1911.07355
K2-182 b,20.02243804,5.08506363,5.08506363,2.693153351,0.067328834,0.044885889,4.7369696,1.7e-06,969.0,20.0,0.761835661,0.199528387,1.198118415,0.305306108,0.865,0.016,0.018,0.793,0.013,0.011,5710,100.0,4.61,0.12,G,gas-rich,13.7,20.7,6.0,13.0,4.8,2.9,15.7,"(8.4, 2)",2021AJ....162..294A
TOI-469 b,9.598057602,0.794541192,0.794541192,3.478656412,0.067328834,0.078550306,13.63083,3e-05,777.0,18.0,0.177761654,0.027208416,1.887802581,0.161210115,0.88,0.04,0.03,0.993,0.035,0.033,5289,69.0,4.39,0.24,G,gas-rich,38.6,7.6,48.8,10.1,53.1,4.5,108.3,"(2.8, 0.2)",arXiv:2308.13310
TOI-469 c,4.512993972,0.286034829,0.286034829,1.582227594,0.100993251,0.112214723,3.53796,3e-05,1217.0,29.0,0.852530383,0.20859786,1.052898698,0.097394952,0.88,0.04,0.03,0.993,0.035,0.033,5289,69.0,4.39,0.24,G,bare rocky,6.0,10.8,1.4,3.9,0.9,0.9,33.4,"(2.1, 0.1)",arXiv:2308.13310
TOI-733 b,5.720696584,0.699196249,0.667414601,1.994055627,0.085283189,0.089771778,4.884765,2.2e-05,1056.0,33.5,0.544168329,0.097950299,1.244575784,0.158377716,0.956,0.05,0.026,0.949,0.008,0.012,5585,60.0,4.47,-0.04,G,bare water,15.9,21.9,10.4,18.3,4.6,3.4,46.5,"(2.23, 0.26)",2023A+A...674A.117G
TOI-908 b,16.20864032,4.1316142,4.1316142,3.189142427,0.054985214,0.054985214,3.183792,7e-06,1317.0,38.0,0.375476147,0.040812625,1.502157182,0.383777715,0.95,0.01,0.01,1.028,0.03,0.03,5626,61.0,4.45,0.08,G,gas-rich,2.8,8.3,0.9,3.4,1.0,0.8,31.3,"(7.244, 1.768)",2023MNRAS.524.3877H
TOI-1054 b,7.691158741,0.985231078,0.985231078,3.09039347,0.058351656,0.05274092,15.507612,3.8e-05,1296.1188428442042,,0.195900599,0.029022311,1.780559706,0.230322523,1.044,0.038,0.044,1.205,0.008,0.008,6088,62.0,4.32,-0.185,G,gas-rich,39.6,12.4,49.4,9.5,56.0,4.8,115.1,"(1.92, 0.25)",2023A+A...675A.183C
GJ 3053 b,6.38,0.46,0.44,1.635,0.046,0.046,24.73694,0.00041,378.9,4.25,1.458371123,0.148739343,0.990828875,0.075240686,0.191,,,0.2134,,,2988,67,,,M,bare rocky,17.5,19.8,53.4,38.8,49.3,33.7,85.9,"(4.21, 0.24)",Dit17 Men19 Lil20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 3053 c,1.76,0.17,0.16,1.169,0.037,0.038,3.777929,3.00E-05,708.9,7.9,1.10103392,0.140576818,1.003366822,0.09941996,0.191,,,0.2134,,,2988,67,,,M,bare rocky,4.4,13.5,6.8,18.7,7.1,9.5,32.1,"(2.22, 0.2)",Dit17 Men19 Lil20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LHS 1478 b,2.33,0.2,0.2,1.242,0.051,0.049,1.9495378,3.63E-06,595,10,1.209867586,0.174133865,0.988180346,0.093687905,0.236,,,0.2464,,,3381,54,,,M,bare rocky,0.1,1.8,5.4,20.3,11.8,22.3,18.3,"(3.13, 0.25)",Sot21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1634 b,7.57,0.71,0.72,1.773,0.077,0.077,0.9893457,3.21E-05,921,21,1.376745873,0.224015962,1.025924154,0.106652877,0.452,,,0.451,,,3472,48,,,M,bare rocky,0.9,6.5,8.1,25.5,50.8,37.6,53.3,"(8.13, 0.82)",Clou21 Hir21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1685 b,3.09,0.59,0.58,1.7,0.07,0.07,0.6691425,4.38E-06,1069,16,0.623979684,0.145111555,1.253221136,0.242807225,0.495,,,0.492,,,3434,51,,,M,bare water,0.6,5.7,33,45.5,87.9,21.4,105.6,"(4.07, 0.84)",Hir21 Blu21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 3473 b,1.86,0.3,0.3,1.264,0.05,0.049,1.1980035,5.20E-06,773,15.5,0.912388899,0.181389443,1.068822869,0.177399428,0.36,,,0.36353,,,3347,54,,,M,bare rocky,1.1,6.5,18.3,36.5,34,33.9,14.3,"(2.21, 0.35)",Kem20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
L98-59 c,2.42,0.35,0.34,1.34,0.07,0.07,3.6904,2.50E-06,517,11,0.99038636,0.206783965,1.055287796,0.160225955,0.312,,,0.314,,,3412,49,,,M,bare rocky,8.2,17.9,10.6,23.2,17.7,17.5,25.7,"(2.19, 0.2)",Kos19 Clo19
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
L98-59 d,2.31,0.46,0.45,1.58,0.08,0.08,7.4513,6.00E-06,409,8,0.575004535,0.14329766,1.260037815,0.256258216,0.312,,,0.314,,,3412,49,,,M,bare water,25.9,23.1,23.1,23.2,27,24.8,231.2,"(1.5, 0.22)",Kos19 Clo19
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-146 b,5.77,0.18,0.18,2.05,0.06,0.06,2.6446,6.00E-05,590,,0.669327045,0.038091783,1.27652895,0.054605209,0.331,,,0.33,,,3385,70,,,M,bare water,6.2,12.8,19,33.3,17.3,17.3,37.3,"(4.94, 0.58)",Hir18 Ham19 Lam20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-146 c,7.49,0.24,0.24,2.19,0.07,0.07,4.00498,0.00011,520,,0.711046617,0.04897515,1.270859903,0.057518164,0.331,,,0.33,,,3385,70,,,M,bare water,25,23.1,18,24.6,20,8.5,30.9,"(5.64, -0.65, 0.73)",Hir18 Ham19 Lam20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 357 b,1.84,0.31,0.31,1.217,0.084,0.083,3.93072,2.83E-05,525,10,1.015780882,0.272084165,1.032091482,0.187751143,0.342,,,0.337,,,3505,51,,,M,bare rocky,5.9,13.7,13.9,24.9,11.5,12,29.3,"(1.52, 0.25)",Luq19
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1235 b,6.69,0.67,0.69,1.694,0.08,0.077,3.444717,3.85E-05,775,13,1.315073463,0.217667332,1.013503531,0.113217691,0.63,,,0.619,,,3997,51,,,M,bare rocky,7.7,18.7,10.1,24.1,8,11.9,33.5,"(3.79, 0.4)",Blu21 Clo21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 1132 b,1.66,0.23,0.23,1.13,0.056,0.056,1.628931,1.59E-05,529,9,1.142753492,0.235806276,0.985348299,0.144994325,0.181,,,0.2105,,,3270,140,,,M,bare rocky,4.7,14.9,15.2,33.6,26.3,36.8,27.9,"(2.77, 0.69)",Ber15 Bon18
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LTT 3780 b,2.47,0.24,0.24,1.32,0.06,0.06,0.768377,1.66E-05,1000,99,1.072011609,0.178668601,1.03380736,0.11089889,0.379,,,0.382,,,3360,51,,,M,bare rocky,0.4,4.4,16.7,35.9,66.8,35.8,19.2,"(3.36, 0.46)",Clo20a Now20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LTT 3780 c,7.02,0.69,0.67,2.33,0.14,0.13,12.252131,0.000737585,397,38.5,0.549610013,0.108833666,1.375992799,0.155310974,0.379,,,0.382,,,3360,51,,,M,gas-rich,43.8,21.2,55,26.4,72.4,21.2,97.6,"(4.08, -0.49, 0.56)",Clo20a Now20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-18 b,8.64,1.35,1.35,2.711,0.065,0.065,32.939614,0.001142494,284,15,0.435334664,0.072555777,1.51362292,0.239271804,0.495,,,0.469,,,3457,39,,,M,gas-rich,79.2,7.9,92.5,18,95.5,14.4,41.8,"(3.36, 0.64)",Ben17 Sar18 Clou19
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-776 b,4,0.9,0.9,1.85,0.13,0.13,8.24664,4.22E-05,514,17,0.616724107,0.181389443,1.271899545,0.299809442,0.538,,,0.544,,,3709,70,,,M,bare water,35.7,26.8,29.3,26,36.2,23.6,69.7,"(1.88, -0.44, 0.4)",Luq21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 486 b,2.82,0.11,0.12,1.305,0.063,0.067,1.467119,1.67E-05,701,13,1.269726102,0.199528387,0.986101373,0.06347843,0.323,,,0.3287,,,3340,54,,,M,bare rocky,0,1.3,4,17.8,12.1,22.3,35.4,"(3.37, 0.08)",Tri20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 1214 b,6.26,0.86,0.86,2.85,0.2,0.2,1.580404497,1.20E-06,576,14,0.27027027,0.068021041,1.736019103,0.267808219,0.15,,,0.216,,,3026,150,,,M,gas-rich,4.5,17.1,35.1,44.4,36.1,28.2,655.7,"(12.63, 1.39)",Cha09 Ang13 Harp14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 1252 b,1.32,0.28,0.28,1.193,0.074,0.074,0.5182349,4.13E-06,1089,69,0.76546345,0.221295121,1.106758573,0.244598511,0.381,,,0.391,,,3458,140,,,M,bare rocky,0.5,5.4,25.9,42.9,87.5,25.2,31.7,"(2.58, 0.64)",Shp20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TRAPPIST-1 b,1.374,0.069,0.069,1.116,0.014,0.012,1.510826,4.91E-05,400.1,7.7,0.984037729,0.048703065,1.024166304,0.052797487,0.0898,,,0.1192,,,2566,26,,,M,bare rocky,0.2,1.4,10.2,27.3,15.3,23.9,29,"(3.82, -0.16, 0.24)",Gil16 Gil17 Gri18 Ago21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TRAPPIST-1 c,1.308,0.056,0.056,1.097,0.014,0.012,2.421937,1.20E-05,341.9,6.6,0.988028297,0.041447488,1.020213394,0.045321209,0.0899,,,0.1192,,,2566,26,,,M,bare rocky,0.1,0.7,2.4,13,4.5,11.1,24.7,"(3.09, 0.16)",Gil16 Gil17 Gri18 Ago21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TRAPPIST-1 f,1.039,0.031,0.031,1.045,0.013,0.012,9.20754,0.00026228,219,4.2,0.908579721,0.026845638,1.034250172,0.033245834,0.0902,,,0.1192,,,2566,26,,,M,bare rocky,1.5,3.7,0.9,1.2,2.4,5.8,17.2,"(1.58, 0.06)",Gil16 Gil17 Gri18 Ago21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TRAPPIST-1 g,1.321,0.038,0.038,1.129,0.015,0.015,12.352446,5.91E-05,198.6,3.8,0.914565572,0.026664248,1.047170755,0.033180742,0.0903,,,0.1192,,,2566,26,,,M,bare rocky,3.4,5.2,2,2.6,2.7,1,15.5,"(1.82, 0.07)",Gil16 Gil17 Gri18 Ago21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CD-60 8051 b,4.6,0.56,0.56,1.39,0.09,0.09,1.4015,0.00018,965,20,1.741338654,0.380917831,0.920218716,0.126885933,0.62,,,0.6,,,3800,70,,,M,bare rocky,0.1,2.5,12.3,31,22,30.6,7.7,"(3.66, 0.47)",Ast20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-270 b,1.58,0.26,0.26,1.151,0.05,0.05,3.360161,2.61E-05,581,15,1.033919826,0.217667332,1.017148163,0.17311273,0.386,,,0.378,,,3506,70,,,M,bare rocky,7.3,17.4,14.2,29.3,11.1,13.1,11.3,"(1.27, 0.21)",VEy21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-270 c,6.14,0.38,0.38,2.332,0.072,0.072,5.660183,1.40E-05,488,12,0.486123708,0.054416833,1.427940355,0.098760754,0.386,,,0.378,,,3506,70,,,M,gas-rich,22,14.4,22.1,14.1,31.5,9.7,134.6,"(4.16, 0.24)",VEy21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-270 d,4.78,0.46,0.46,2.005,0.067,0.067,11.38027,4.61E-05,387,10,0.594957373,0.081625249,1.313666774,0.133824557,0.386,,,0.378,,,3506,70,,,M,bare water,49.5,23,47.2,27.8,57,30,87.1,"(2.56, 0.23)",VEy21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
K2-25 b,24.5,5.7,5.2,3.44,0.12,0.12,3.48456408,8.19E-05,494,11,0.598585162,0.145111555,1.449132677,0.326297645,0.2634,,,0.2932,,,3207,58,,,M,gas-rich,14,21.2,21,31.2,19.5,10.7,67.1,"(27.9, -6.0, 6.5)",Man16 Tha20 Ste20
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-269 b,8.8,1.4,1.4,2.77,0.12,0.12,3.6977104,3.49E-06,531,25,0.41356793,0.081625249,1.538913403,0.253741819,0.3917,,,0.398,,,3514,70,,,M,gas-rich,9,15.3,30.8,35.8,21.9,10,68.2,"(7.6, 1.2)",Coin21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1231 b,15.4,3.3,3.3,3.65,0.16,0.15,24.245586,4.99E-05,329,3.75,0.315617631,0.080718302,1.743176323,0.380802075,0.485,,,0.476,,,3553,52,,,M,gas-rich,72,15.9,84.6,25,94.3,15.4,98.5,"(5.6, 1.2)",Burt21
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
G 9-40 b,4.004487609,0.635632954,0.635632954,1.902039554,0.065084539,0.065084539,5.7459982,2.00E-06,441,8,0.437148558,0.082532197,1.307281201,0.212271854,0.295,0.014,0.014,0.3026,0.0095,0.0095,3395,51,4.84,-0.07,M,bare water,31.7,24.3,18.7,15.9,27.1,13.9,101.5,,2022A+A...666A.154L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 806 b,1.906898861,0.158908238,0.158908238,1.331988762,0.023565092,0.023565092,0.9263237,9.00E-07,940,10,0.602212951,0.061672411,1.118758449,0.09530771,0.413,0.011,0.011,0.4144,0.0038,0.0038,3600,16,4.98,-0.28,M,bare rocky,1.2,7,26.2,41.5,53.6,36.1,44.1,"(2.25, 0.2)",arXiv:2301.06873
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
GJ 3090 b,3.30529136,0.730977897,0.730977897,2.165744153,0.100993251,0.100993251,2.8531054,2.30E-06,692,18,0.246689643,0.063486305,1.567762209,0.354340545,0.519,0.013,0.013,0.516,0.016,0.016,3556,70,,-0.06,M,gas-rich,11.8,21,24.6,36.5,16.2,14.4,234,"(2.38, 0.51)",2022A+A...665A..91A
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-54 b,3.082819826,0.286034829,0.317816477,1.858275812,0.057229509,0.057229509,8.01026,3.00E-05,756.8863873,,0.480416175,0.049322487,1.370761908,0.140730869,0.518,0.013,0.013,0.522,0.014,0.014,3854,80,4.73,-0.16,M,gas-rich,34.3,19.9,28.9,14.9,42.1,19.6,14.5,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-54 c,2.097588747,0.190689886,0.222471534,1.689953728,0.053863067,0.054985214,12.072389,0.0001,660.1589164,,0.434606187,0.045032408,1.383322271,0.143335126,0.518,0.013,0.013,0.522,0.014,0.014,3854,80,4.73,-0.16,M,gas-rich,48,20.6,60.7,19.1,76,6.6,14,,2023A+A...669A.117L
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LTT 1445A b,2.860348292,0.254253182,0.254253182,1.306179375,0.066206687,0.06059595,5.3587657,4.30E-06,424,21,0.970433521,0.156901868,0.98321016,0.099577977,0.257,0.014,0.014,0.268,0.027,0.027,3337,150,4.983,-0.34,M,bare rocky,1.9,4.3,9.7,19.6,7.2,6.7,30.4,,2022AJ....163..168W
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
LTT 1445A c,1.525519089,0.190689886,0.190689886,1.147956616,0.054985214,0.053863067,3.1239035,3.50E-06,508,25,0.761835661,0.087066933,1.024125402,0.136913993,0.257,0.014,0.014,0.268,0.027,0.027,3337,150,4.983,-0.34,M,bare rocky,6.5,14.9,9.9,25.1,9.8,13.3,46.3,"(1.67, 0.21)",2022AJ....163..168W
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1075 b,9.947655727,1.366610851,1.303047555,1.793191273,0.115581165,0.080794601,0.6047328,3.20E-06,1323,44,1.269726102,0.263014693,0.963767686,0.139676205,0.604,0.03,0.03,0.581,0.024,0.024,3875,75,,-0.1,M,bare rocky,0.4,4.5,16.8,36.3,79.2,29.5,29.5,"(10.95, -1.43, 1.5)",2023AJ....165...47E
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1201 b,6.292766242,0.82632284,0.889886135,2.412616544,0.089771778,0.089771778,2.4919863,3.10E-06,703,14.5,0.33557047,0.061672411,1.467523845,0.207433203,0.512,0.02,0.02,0.508,0.016,0.016,3476,51,4.8,0.05,M,gas-rich,4.6,11.4,23.6,36.8,17.9,16.9,95.2,"(4.65, -0.64, 0.6)",2021A+A...656A.124K
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1468 b,3.209946417,0.254253182,0.254253182,1.281492136,0.038153006,0.039275153,1.8805136,2.50E-06,682,7,1.525281302,0.129303453,0.935028079,0.079265614,0.339,0.011,0.011,0.344,0.005,0.005,3496,25,5,-0.04,M,bare rocky,0.1,2.4,6.7,23.4,9.2,20.2,9.7,"(3.4, 0.25)",2022A+A...666A.155C
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1468 c,6.642364367,0.667414601,0.667414601,2.06587305,0.044885889,0.044885889,15.532482,3.40E-05,338,3.5,0.753376041,0.077447641,1.238380923,0.127306518,0.339,0.011,0.011,0.344,0.005,0.005,3496,25,5,-0.04,M,bare water,54.7,29.8,62.5,29.3,77.9,29.2,64.6,"(3.48, 0.35)",2022A+A...666A.155C
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
TOI-1695 b,6.356329538,0.985231078,0.985231078,1.90765029,0.157100612,0.134657668,3.1342791,6.70E-06,698,14,0.689279884,0.217667332,1.157220053,0.200010852,0.515,0.015,0.015,0.513,0.012,0.012,3650,40,4.725,0,M,bare water,10.6,20.8,14.3,28.2,13.9,14.2,43.1,"(4.01, 0.68)",2023AJ....165..167C
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Kepler-138 d,2.097588747,0.603851306,0.699196249,1.51489876,0.044885889,0.044885889,23.0923,0.0006,345.0,7.0,0.489751496,0.145111555,1.240029924,0.386909287,0.535,0.012,0.012,0.535,0.013,0.014,3841,50.5,4.71,-0.18,M,bare water,60.1,28.0,78.3,30.3,65.9,40.6,22.0,"(0.395, 0.09)",2023NatAs...7..206P
TOI-1470 b,7.309778969,1.207702612,1.23948426,2.176965625,0.044885889,0.044885889,2.527093,4e-06,734.0,,0.52784328,0.09432251,1.27163929,0.214470076,0.471,0.011,0.011,0.469,0.003,0.003,3709,11.0,4.77,0.0,M,bare water,4.5,11.8,17.5,32.8,16.3,19.2,55.3,"(5.67, 0.96)",2023A+A...675A.177G

